Probing spectral and temporal evolution of the neutron star low-mass X-ray binary 4U 1724-30 with AstroSat

We report the broadband spectro-temporal study of the poorly studied accreting neutron star (NS) low mass X-ray binary (LMXB) 4U 1724-30 using data from Soft X-ray Telescope (SXT) and Large Area X-ray Proportional Counters (LAXPC) instruments on board AstroSat. The dim persistent LMXB source was observed with AstroSat over 4 epochs in 2017, all of which corresponded to a low-luminosity non-thermal emission dominated (hard/island) emission state with modest spectral evolution. All the X-ray broadband spectra can be modelled by a combination of thermal emission from the NS boundary layer (BL) or NS surface and a non-thermal emission component possibly originating from the inverse Comptonization of the disc seed photons. We investigate the presence of frequency and energy-dependent variabilities to probe the origin of the disc/coronal fluctuations. We also report the detection of a Type-I X-ray burst displaying a photospheric radius expansion (PRE). During the burst, a hard X-ray shortage in the 30-80 keV energy band and the enhancement of the persistent emission reveal the burst feedback on the overall accretion process. Using the touch-down burst flux $\sim$ $4.25 \times 10^{-8}$ erg s$^{-1}$ cm$^{-2}$, the distance of the source is estimated as $\sim$ 8.4 kpc.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> bib.txt <==
@ARTICLE{1998A&A...339..802G,
       author = {{Guainazzi}, M. and {Parmar}, A.~N. and {Segreto}, A. and {Stella}, L. and
         {dal Fiume}, D. and {Oosterbroek}, T.},
        title = "{The comptonized X-ray source X 1724-308 in the globular cluster Terzan 2}",
      journal = {\aap},
     keywords = {X-RAYS: STARS, GLOBULAR CLUSTERS: INDIVIDUAL: TERZAN 2 STARS: NEUTRON STARS: INDIVIDUAL: X 1724-308, BINARIES: CLOSE ACCRETION, ACCRETION DISKS, Astrophysics},
         year = "1998",
        month = "Nov",
       volume = {339},
        pages = {802-810},
archivePrefix = {arXiv},
       eprint = {astro-ph/9809014},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1998A&A...339..802G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}





==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
